Updated modelling and refined absolute parameters of the oscillating eclipsing binary AS Eri

We present a new study of the Algol-type eclipsing binary system AS Eri based on the combination of the MOST and TESS light curves and a collection of very precise radial velocities obtained with the spectrographs HERMES operating at the Mercator telescope, La Palma, and TCES operating at the Alfred Jensch telescope, Tautenburg. The primary component is an A3 V-type pulsating, mass-accreting star. We fitted the light and velocity data with the package PHOEBE, and determined the best-fitting model adopting the configuration of a semi-detached system. The orbital period has been improved using a recent (O-C) analysis and the phase shift detected between both light curves to the value 2.6641496 $\pm$ 0.0000001 days. The absence of any cyclic variation in the (O-C) residuals confirms the long-term stability of the orbital period. Furthermore, we show that the models derived for each light curve separately entail small differences, e.g. in the temperature parameter T$_{\rm eff,2}$. The high quality of the new solutions is illustrated by the residuals. We obtained the following absolute component parameters: L$_1$ = 14.125~L$_{\odot}$, M$_1$ = 2.014~M$_{\odot}$, R$_1$ = 1.733~R$_{\odot}$, log g$_1$ = 4.264, L$_2$ = 4.345~L$_{\odot}$, M$_2$ = 0.211~M$_{\odot}$, R$_2$ = 2.19~R$_{\odot}$, log g$_2$ = 3.078~ with T$_{\rm eff,2}$/T$_{\rm eff,1}$ = 0.662 $\pm$ 0.002. Although the orbital period appears to be stable on the long term, we show that the light-curve shape is affected by a years-long modulation which is most probably due to the magnetic activity of the cool companion.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

ASEri_mnras_paper_Lampens.tex  The .tex file
ASEri_bibliography.bib                  The .bib file

figs/  A subdirectory with the following figures: 
Lampensetal_fig1.pdf          Fig. 1
Lampensetal_fig2a.pdf         Fig. 2a
Lampensetal_fig2b.pdf         Fig. 2b
Lampensetal_fig3a.pdf         Fig. 3a
Lampensetal_fig3b.pdf         Fig. 3b
Lampensetal_fig4.pdf          Fig. 4
Lampensetal_fig5.pdf          Fig. 5
Lampensetal_fig6a.pdf         Fig. 6a
Lampensetal_fig6b.pdf         Fig. 6b
Lampensetal_fig7.pdf          Fig. 7
Lampensetal_fig8.pdf          Fig. 8

% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
